An Accurate and Robust Eulerian Finite Element Method for Partial Differential Equations on Evolving Surfaces

In this paper we present a new Eulerian finite element method for the discretization of scalar partial differential equations on evolving surfaces. In this method we use the restriction of standard space-time finite element spaces on a fixed bulk mesh to the space-time surface. The structure of the method is such that it naturally fits to a level set representation of the evolving surface. The higher order version of the method is based on a space-time variant of a mesh deformation that has been developed in the literature for stationary surfaces. The discretization method that we present is of (optimal) higher order accuracy for smoothly varying surfaces with sufficiently smooth solutions. Without any modifications the method can be used for the discretization of problems with topological singularities. A numerical study demonstrates both the higher order accuracy for smooth cases and the robustness with respect to toplogical singularities.

==> Experiments/EnergyErrorWoNormal_DiagKonvTable_Diss3_alpha_h_beta0_stabiwith_h_SpatialNormalVolume_userh_1_tmax_7_tstart_3_xmax_5_xstart_1_ks_3_kt_3_kgs_4_kgt_4_gp_0_tempquadorder_12_tempquadorderDiffu_12.csv <==
energylistwonormal_x,-
0,3.51
1,5.98
2,4.35
3,0.897
4,0.129


==> Experiments/EnergyErrorWoNormal_DiagKonvTable_Diss3_alpha_h_beta0_stabiwith_h_SpatialNormalVolume_userh_1_tmax_8_tstart_3_xmax_6_xstart_1_ks_1_kt_1_kgs_2_kgt_2_gp_0_tempquadorder_4_tempquadorderDiffu_4.csv <==
energylistwonormal_x,-
0,7.78
1,3.95
2,2.71
3,0.774
4,0.248
5,0.0947


==> Experiments/EnergyErrorWoNormal_DiagKonvTable_Diss3_alpha_h_beta0_stabiwith_h_SpatialNormalVolume_userh_1_tmax_8_tstart_3_xmax_6_xstart_1_ks_2_kt_2_kgs_3_kgt_3_gp_0_tempquadorder_8_tempquadorderDiffu_8.csv <==
energylistwonormal_x,-
0,3.6
1,4.47
2,3.0
3,0.891
4,0.14
5,0.0216


==> Experiments/EnergyError_DiagKonvTable_Diss1_alpha_h_beta05_stabiwith_1h_SpatialNormalVolume_userh_1_tmax_9_tstart_3_xmax_9_xstart_3_ks_1_kt_1_kgs_1_kgt_1_gp_0_tempquadorder_4_tempquadorderDiffu_4.csv <==
energylist_x,-
0,0.272
1,0.182
2,0.16
3,0.154
4,0.153
5,0.153
6,0.153


==> Experiments/EnergyError_DiagKonvTable_Diss1_alpha_h_beta05_stabiwith_1h_SpatialNormalVolume_userh_1_tmax_9_tstart_3_xmax_9_xstart_3_ks_3_kt_3_kgs_3_kgt_3_gp_0_tempquadorder_12_tempquadorderDiffu_12.csv <==
energylist_x,-
0,0.0292
1,0.00101
2,0.00019
3,4.32e-05
4,1.05e-05
5,2.59e-06
6,6.47e-07


==> Experiments/EnergyError_DiagKonvTable_Diss1_alpha_h_beta05_stabiwith_h_SpatialNormalVolume_userh_1_tmax_9_tstart_3_xmax_9_xstart_3_ks_1_kt_1_kgs_1_kgt_1_gp_0_tempquadorder_4_tempquadorderDiffu_4.csv <==
energylist_x,-
0,0.174
1,0.155
2,0.153
3,0.153
4,0.153
5,0.153
6,0.153


==> Experiments/EnergyError_DiagKonvTable_Diss1_alpha_h_beta05_stabiwith_h_SpatialNormalVolume_userh_1_tmax_9_tstart_3_xmax_9_xstart_3_ks_3_kt_3_kgs_3_kgt_3_gp_0_tempquadorder_12_tempquadorderDiffu_12.csv <==
energylist_x,-
0,0.00672
1,0.000806
2,0.000181
3,4.27e-05
4,1.04e-05
5,2.59e-06
6,6.47e-07


==> Experiments/EnergyError_DiagKonvTable_Diss1_alpha_h_beta0_stabiwith_1h_SpatialNormalVolume_userh_1_tmax_9_tstart_3_xmax_9_xstart_3_ks_1_kt_1_kgs_1_kgt_1_gp_0_tempquadorder_4_tempquadorderDiffu_4.csv <==
energylist_x,-
0,0.239
1,0.106
2,0.0516
3,0.0256
4,0.0127
5,0.00636
6,0.00318


==> Experiments/EnergyError_DiagKonvTable_Diss1_alpha_h_beta0_stabiwith_1h_SpatialNormalVolume_userh_1_tmax_9_tstart_3_xmax_9_xstart_3_ks_3_kt_3_kgs_3_kgt_3_gp_0_tempquadorder_12_tempquadorderDiffu_12.csv <==
energylist_x,-
0,0.0289
1,0.000594
2,5.89e-05
3,7.03e-06
4,8.65e-07
5,1.08e-07
6,1.34e-08


==> Experiments/EnergyError_DiagKonvTable_Diss1_alpha_h_beta0_stabiwith_h_SpatialNormalVolume_userh_1_tmax_9_tstart_2_xmax_9_xstart_2_ks_1_kt_1_kgs_1_kgt_1_gp_0_tempquadorder_4_tempquadorderDiffu_4.csv <==
energylist_x,-
0,0.352
1,0.111
2,0.0462
3,0.0211
4,0.01
5,0.00477
6,0.00232
7,0.00114


==> Experiments/EnergyError_DiagKonvTable_Diss1_alpha_h_beta0_stabiwith_h_SpatialNormalVolume_userh_1_tmax_9_tstart_2_xmax_9_xstart_2_ks_2_kt_2_kgs_2_kgt_2_gp_0_tempquadorder_8_tempquadorderDiffu_8.csv <==
energylist_x,-
0,0.248
1,0.0134
2,0.00128
3,0.000285
4,6.72e-05
5,1.64e-05
6,4.1e-06
7,1.02e-06


==> Experiments/EnergyError_DiagKonvTable_Diss1_alpha_h_beta0_stabiwith_h_SpatialNormalVolume_userh_1_tmax_9_tstart_2_xmax_9_xstart_2_ks_3_kt_3_kgs_3_kgt_3_gp_0_tempquadorder_12_tempquadorderDiffu_12.csv <==
energylist_x,-
0,0.22
1,0.00505
2,0.000103
3,9.09e-06
4,9.42e-07
5,1.06e-07
6,1.26e-08
7,1.53e-09


==> Experiments/EnergyError_DiagKonvTable_Diss1_alpha_h_beta0_stabiwith_h_SpatialNormalVolume_userh_1_tmax_9_tstart_2_xmax_9_xstart_2_ks_4_kt_4_kgs_4_kgt_4_gp_0_tempquadorder_16_tempquadorderDiffu_16.csv <==
energylist_x,-
0,0.399
1,0.0202
2,8.19e-06
3,4.45e-07
4,2.67e-08
5,1.59e-09
6,1.01e-10
7,5.6e-11


==> Experiments/EnergyError_DiagKonvTable_Diss1_alpha_h_beta0_stabiwith_h_SpatialNormalVolume_userh_1_tmax_9_tstart_2_xmax_9_xstart_2_ks_5_kt_5_kgs_5_kgt_5_gp_0_tempquadorder_20_tempquadorderDiffu_20.csv <==
energylist_x,-
0,0.702
1,0.015
2,6.13e-07
3,1.07e-08
4,2.57e-10
5,8.93e-12
6,2.26e-11
7,8.98e-11


==> Experiments/EnergyError_DiagKonvTable_Diss1_alpha_h_beta0_stabiwith_h_SpatialNormalVolume_userh_1_tmax_9_tstart_3_xmax_9_xstart_3_ks_1_kt_1_kgs_1_kgt_1_gp_0_tempquadorder_4_tempquadorderDiffu_4.csv <==
energylist_x,-
0,0.111
1,0.0462
2,0.0211
3,0.01
4,0.00477
5,0.00232
6,0.00114


==> Experiments/EnergyError_DiagKonvTable_Diss1_alpha_h_beta0_stabiwith_h_SpatialNormalVolume_userh_1_tmax_9_tstart_3_xmax_9_xstart_3_ks_3_kt_3_kgs_3_kgt_3_gp_0_tempquadorder_12_tempquadorderDiffu_12.csv <==
energylist_x,-
0,0.00505
1,0.000103
2,9.09e-06
3,9.42e-07
4,1.06e-07
5,1.26e-08
6,1.53e-09


==> Experiments/EnergyError_DiagKonvTable_Diss1_alpha_h_beta1_stabiwith_1h_SpatialNormalVolume_userh_1_tmax_9_tstart_3_xmax_9_xstart_3_ks_1_kt_1_kgs_1_kgt_1_gp_0_tempquadorder_4_tempquadorderDiffu_4.csv <==
energylist_x,-
0,0.371
1,0.344
2,0.34
3,0.34
4,0.341
5,0.34
6,0.341


==> Experiments/EnergyError_DiagKonvTable_Diss1_alpha_h_beta1_stabiwith_1h_SpatialNormalVolume_userh_1_tmax_9_tstart_3_xmax_9_xstart_3_ks_3_kt_3_kgs_3_kgt_3_gp_0_tempquadorder_12_tempquadorderDiffu_12.csv <==
energylist_x,-
0,0.0303
1,0.00173
2,0.000366
3,8.55e-05
4,2.09e-05
5,5.18e-06
6,1.29e-06


==> Experiments/EnergyError_DiagKonvTable_Diss1_alpha_h_beta1_stabiwith_h_SpatialNormalVolume_userh_1_tmax_9_tstart_3_xmax_9_xstart_3_ks_1_kt_1_kgs_1_kgt_1_gp_0_tempquadorder_4_tempquadorderDiffu_4.csv <==
energylist_x,-
0,0.32
1,0.333
2,0.338
3,0.34
4,0.34
5,0.34
6,0.341


==> Experiments/EnergyError_DiagKonvTable_Diss1_alpha_h_beta1_stabiwith_h_SpatialNormalVolume_userh_1_tmax_9_tstart_3_xmax_9_xstart_3_ks_3_kt_3_kgs_3_kgt_3_gp_0_tempquadorder_12_tempquadorderDiffu_12.csv <==
energylist_x,-
0,0.0102
1,0.0016
2,0.000361
3,8.54e-05
4,2.09e-05
5,5.18e-06
6,1.29e-06


==> Experiments/EnergyError_DiagKonvTable_Diss1_alpha_h_interpol_ho_oswald_beta05_stabiwith_1h_SpatialNormalVolume_userh_1_tmax_9_tstart_3_xmax_9_xstart_3_ks_1_kt_1_kgs_1_kgt_1_gp_0_tempquadorder_4_tempquadorderDiffu_4.csv <==
energylist_x,-
0,0.249
1,0.11
2,0.0526
3,0.0258
4,0.0128
5,0.00636
6,0.00317


==> Experiments/EnergyError_DiagKonvTable_Diss1_alpha_h_interpol_ho_oswald_beta05_stabiwith_1h_SpatialNormalVolume_userh_1_tmax_9_tstart_3_xmax_9_xstart_3_ks_3_kt_3_kgs_3_kgt_3_gp_0_tempquadorder_12_tempquadorderDiffu_12.csv <==
energylist_x,-
0,0.0292
1,0.00074
2,7.5e-05
3,8.39e-06
4,9.7e-07
5,1.16e-07
6,1.41e-08


==> Experiments/EnergyError_DiagKonvTable_Diss1_alpha_h_interpol_ho_oswald_beta05_stabiwith_h_SpatialNormalVolume_userh_1_tmax_9_tstart_3_xmax_9_xstart_3_ks_1_kt_1_kgs_1_kgt_1_gp_0_tempquadorder_4_tempquadorderDiffu_4.csv <==
energylist_x,-
0,0.134
1,0.054
2,0.0238
3,0.0109
4,0.00512
5,0.00246
6,0.00121


==> Experiments/EnergyError_DiagKonvTable_Diss1_alpha_h_interpol_ho_oswald_beta05_stabiwith_h_SpatialNormalVolume_userh_1_tmax_9_tstart_3_xmax_9_xstart_3_ks_3_kt_3_kgs_3_kgt_3_gp_0_tempquadorder_12_tempquadorderDiffu_12.csv <==
energylist_x,-
0,0.00642
1,0.000387
2,3.7e-05
3,3.34e-06
4,3.32e-07
5,2.84e-08
6,3e-09


==> Experiments/EnergyError_DiagKonvTable_Diss1_alpha_h_interpol_ho_oswald_beta0_stabiwith_1h_SpatialNormalVolume_userh_1_tmax_9_tstart_3_xmax_9_xstart_3_ks_1_kt_1_kgs_1_kgt_1_gp_0_tempquadorder_4_tempquadorderDiffu_4.csv <==
energylist_x,-
0,0.248
1,0.109
2,0.0524
3,0.0258
4,0.0128
5,0.00636
6,0.00317


==> Experiments/EnergyError_DiagKonvTable_Diss1_alpha_h_interpol_ho_oswald_beta0_stabiwith_1h_SpatialNormalVolume_userh_1_tmax_9_tstart_3_xmax_9_xstart_3_ks_3_kt_3_kgs_3_kgt_3_gp_0_tempquadorder_12_tempquadorderDiffu_12.csv <==
energylist_x,-
0,0.029
1,0.000604
2,5.99e-05
3,7.15e-06
4,8.78e-07
5,1.09e-07
6,1.36e-08


==> Experiments/EnergyError_DiagKonvTable_Diss1_alpha_h_interpol_ho_oswald_beta0_stabiwith_h_SpatialNormalVolume_userh_1_tmax_9_tstart_3_xmax_9_xstart_3_ks_1_kt_1_kgs_1_kgt_1_gp_0_tempquadorder_4_tempquadorderDiffu_4.csv <==
energylist_x,-
0,0.131
1,0.0527
2,0.0233
3,0.0108
4,0.00509
5,0.00246
6,0.0012


==> Experiments/EnergyError_DiagKonvTable_Diss1_alpha_h_interpol_ho_oswald_beta0_stabiwith_h_SpatialNormalVolume_userh_1_tmax_9_tstart_3_xmax_9_xstart_3_ks_3_kt_3_kgs_3_kgt_3_gp_0_tempquadorder_12_tempquadorderDiffu_12.csv <==
energylist_x,-
0,0.0053
1,0.000151
2,1.39e-05
3,1.51e-06
4,1.77e-07
5,2.16e-08
6,2.66e-09


==> Experiments/EnergyError_DiagKonvTable_Diss1_alpha_h_interpol_ho_oswald_beta1_stabiwith_1h_SpatialNormalVolume_userh_1_tmax_9_tstart_3_xmax_9_xstart_3_ks_1_kt_1_kgs_1_kgt_1_gp_0_tempquadorder_4_tempquadorderDiffu_4.csv <==
energylist_x,-
0,0.252
1,0.111
2,0.0532
3,0.026
4,0.0128
5,0.00637
6,0.00318


==> Experiments/EnergyError_DiagKonvTable_Diss1_alpha_h_interpol_ho_oswald_beta1_stabiwith_1h_SpatialNormalVolume_userh_1_tmax_9_tstart_3_xmax_9_xstart_3_ks_3_kt_3_kgs_3_kgt_3_gp_0_tempquadorder_12_tempquadorderDiffu_12.csv <==
energylist_x,-
0,0.03
1,0.00102
2,0.000105
3,1.11e-05
4,1.18e-06
5,1.31e-07
6,1.51e-08


==> Experiments/EnergyError_DiagKonvTable_Diss1_alpha_h_interpol_ho_oswald_beta1_stabiwith_h_SpatialNormalVolume_userh_1_tmax_9_tstart_3_xmax_9_xstart_3_ks_1_kt_1_kgs_1_kgt_1_gp_0_tempquadorder_4_tempquadorderDiffu_4.csv <==
energylist_x,-
0,0.14
1,0.0569
2,0.0248
3,0.0112
4,0.00519
5,0.00248
6,0.00121


==> Experiments/EnergyError_DiagKonvTable_Diss1_alpha_h_interpol_ho_oswald_beta1_stabiwith_h_SpatialNormalVolume_userh_1_tmax_9_tstart_3_xmax_9_xstart_3_ks_3_kt_3_kgs_3_kgt_3_gp_0_tempquadorder_12_tempquadorderDiffu_12.csv <==
energylist_x,-
0,0.00894
1,0.000714
2,6.84e-05
3,6.01e-06
4,5.8e-07
5,4.21e-08
6,3.8e-09


==> Experiments/L2Error_DiagKonvTable_Diss1_alpha_h_beta0_stabiwith_h_SpatialNormalVolume_userh_1_tmax_9_tstart_2_xmax_9_xstart_2_ks_1_kt_1_kgs_1_kgt_1_gp_0_tempquadorder_4_tempquadorderDiffu_4.csv <==
lxt,-
0,0.0474
1,0.0131
2,0.00351
3,0.000929
4,0.000242
5,6e-05
6,1.54e-05
7,4.27e-06


==> Experiments/L2Error_DiagKonvTable_Diss1_alpha_h_beta0_stabiwith_h_SpatialNormalVolume_userh_1_tmax_9_tstart_2_xmax_9_xstart_2_ks_2_kt_2_kgs_2_kgt_2_gp_0_tempquadorder_8_tempquadorderDiffu_8.csv <==
lxt,-
0,0.0244
1,0.000916
2,0.00012
3,1.14e-05
4,1.52e-06
5,1.78e-07
6,2.52e-08
7,2.66e-09


==> Experiments/L2Error_DiagKonvTable_Diss1_alpha_h_beta0_stabiwith_h_SpatialNormalVolume_userh_1_tmax_9_tstart_2_xmax_9_xstart_2_ks_3_kt_3_kgs_3_kgt_3_gp_0_tempquadorder_12_tempquadorderDiffu_12.csv <==
lxt,-
0,0.0257
1,0.000183
2,4.56e-06
3,3.08e-07
4,1.92e-08
5,1.15e-09
6,6.68e-11
7,4.13e-12


==> Experiments/L2Error_DiagKonvTable_Diss1_alpha_h_beta0_stabiwith_h_SpatialNormalVolume_userh_1_tmax_9_tstart_2_xmax_9_xstart_2_ks_4_kt_4_kgs_4_kgt_4_gp_0_tempquadorder_16_tempquadorderDiffu_16.csv <==
lxt,-
0,0.116
1,0.00038
2,3.48e-07
3,1.01e-08
4,5.68e-10
5,3.52e-11
6,2.33e-12
7,1.68e-12


==> Experiments/L2Error_DiagKonvTable_Diss1_alpha_h_beta0_stabiwith_h_SpatialNormalVolume_userh_1_tmax_9_tstart_2_xmax_9_xstart_2_ks_5_kt_5_kgs_5_kgt_5_gp_0_tempquadorder_20_tempquadorderDiffu_20.csv <==
lxt,-
0,0.0474
1,0.000642
2,3.61e-08
3,3.69e-10
4,8.27e-12
5,8.47e-14
6,3.96e-13
7,1.44e-12


==> Experiments/L2Error_DiagKonvTable_Diss3_alpha_h_beta0_stabiwith_h_SpatialNormalVolume_userh_1_tmax_7_tstart_3_xmax_5_xstart_1_ks_3_kt_3_kgs_4_kgt_4_gp_0_tempquadorder_12_tempquadorderDiffu_12.csv <==
lxt,-
0,1.11
1,2.44
2,1.77
3,0.525
4,0.0607


==> Experiments/L2Error_DiagKonvTable_Diss3_alpha_h_beta0_stabiwith_h_SpatialNormalVolume_userh_1_tmax_8_tstart_3_xmax_6_xstart_1_ks_1_kt_1_kgs_2_kgt_2_gp_0_tempquadorder_4_tempquadorderDiffu_4.csv <==
lxt,-
0,4.66
1,1.32
2,0.95
3,0.233
4,0.0446
5,0.00524


==> Experiments/L2Error_DiagKonvTable_Diss3_alpha_h_beta0_stabiwith_h_SpatialNormalVolume_userh_1_tmax_8_tstart_3_xmax_6_xstart_1_ks_2_kt_2_kgs_3_kgt_3_gp_0_tempquadorder_8_tempquadorderDiffu_8.csv <==
lxt,-
0,1.23
1,1.35
2,1.14
3,0.493
4,0.0597
5,0.00563


==> Experiments/Mass_DiagKonvTable_Diss3_zero_alpha_h_interpol_ho_oswald_beta0_stabiwith_h_SpatialNormalVolume_userh_0_tmax_9_tstart_3_xmax_7_xstart_1_ks_1_kt_1_kgs_1_kgt_1_gp_0_tempquadorder_4_tempquadorderDiffu_4.csv <==
mass_list_x,-
0,6.76
1,16.5
2,13.8
3,4.59
4,1.35
5,0.362
6,0.0914


==> Experiments/Mass_DiagKonvTable_Diss3_zero_alpha_h_interpol_ho_oswald_beta0_stabiwith_h_SpatialNormalVolume_userh_1_tmax_9_tstart_3_xmax_7_xstart_1_ks_1_kt_1_kgs_1_kgt_1_gp_0_tempquadorder_4_tempquadorderDiffu_4.csv <==
mass_list_x,-
0,6.76
1,16.5
2,13.8
3,4.59
4,1.35
5,0.362
6,0.0914


==> Experiments/Mass_DiagKonvTable_Diss3_zero_alpha_h_interpol_ho_oswald_beta1_stabiwith_h_SpatialNormalVolume_userh_0_tmax_9_tstart_3_xmax_7_xstart_1_ks_1_kt_1_kgs_1_kgt_1_gp_0_tempquadorder_4_tempquadorderDiffu_4.csv <==
mass_list_x,-
0,4.97e-14
1,9.95e-14
2,4.05e-13
3,4.76e-13
4,1.63e-12
5,4.95e-12
6,1.64e-11


==> Experiments/Mass_DiagKonvTable_Diss3_zero_alpha_h_interpol_ho_oswald_beta1_stabiwith_h_SpatialNormalVolume_userh_1_tmax_9_tstart_3_xmax_7_xstart_1_ks_1_kt_1_kgs_1_kgt_1_gp_0_tempquadorder_4_tempquadorderDiffu_4.csv <==
mass_list_x,-
0,0.197
1,0.0713
2,0.0236
3,0.011
4,0.00413
5,0.00137
6,0.000364


==> Experiments/Mass_DiagKonvTable_Smooth_Merge_alpha_h_beta0_stabiwith_h_SpatialNormalVolume_userh_1_tmax_8_tstart_3_xmax_6_xstart_1_ks_1_kt_1_kgs_1_kgt_1_gp_0_tempquadorder_4_tempquadorderDiffu_4.csv <==
mass_list_x,-
0,200.0
1,162.0
2,33.3
3,6.64
4,2.08
5,0.443


==> Experiments/Mass_Vector_lt_5_lx_3_Diss4_alpha_h_beta0_stabiwith_h_SpatialNormalVolume_userh_1_tmax_5_tstart_5_xmax_3_xstart_3_ks_1_kt_1_kgs_1_kgt_1_gp_0_tempquadorder_4_tempquadorderDiffu_4.csv <==
mass_list_x,-
0.0,1178.5317129741486
0.0703125,1178.8853166687106
0.140625,1179.35527676588
0.2109375,1179.9301255502148
0.28125,1180.6036723001394
0.3515625,1181.3406767002793
0.421875,1182.135643171653
0.4921875,1183.0329801987577
0.5625,1184.0529372592036
0.6328125,1185.2626381236878
0.703125,1186.4583895618136
0.7734375,1187.2304104402754
0.84375,1188.6414040676034
0.9140625,1189.5701418480066
0.984375,1188.8745901891202
1.0546875,1188.678726948506
1.125,1188.8069732582283
1.1953125,1189.2559470082645
1.265625,1189.3744922797393
1.3359375,1189.8552110297437
1.40625,1189.9770692078955
1.4765625,1188.641449477367
1.546875,1178.849543468826
1.6171875,1167.2342125290481
1.6875,1159.9002961979345
1.7578125,1157.852060180964
1.828125,1158.011745349302
1.8984375,1155.6378627423574
1.96875,1154.8006198664168
2.0390625,1155.010158719956
2.109375,1154.5411213091918
2.1796875,1154.6452312227973
2.25,1155.473971401697


==> Experiments/Mass_Vector_lt_5_lx_3_Smooth_Merge_alpha_h_beta0_stabiwith_h_SpatialNormalVolume_userh_1_tmax_5_tstart_5_xmax_3_xstart_3_ks_1_kt_1_kgs_1_kgt_1_gp_0_tempquadorder_4_tempquadorderDiffu_4.csv <==
mass_list_x,-
0.0,419.6724133218682
0.03125,406.41050515274696
0.0625,404.2977167785747
0.09375,407.05213649514315
0.125,411.8300962184889
0.15625,413.10342924791087
0.1875,400.24867297816724
0.21875,399.78722396633196
0.25,400.73598369369137
0.28125,399.19785721729113
0.3125,405.98296797519436
0.34375,402.9742889538177
0.375,391.4551767307454
0.40625,391.1254468670692
0.4375,390.40528805739064
0.46875,390.05849171476393
0.5,400.14095238604955
0.53125,417.14705141545636
0.5625,414.55696509560636
0.59375,389.4024117666194
0.625,389.0437561209572
0.65625,388.73737288210464
0.6875,388.46870989195065
0.71875,388.05862401963515
0.75,387.5919730031946
0.78125,387.25574366995795
0.8125,387.11559604170895
0.84375,386.9841275513629
0.875,386.80892276954773
0.90625,386.6358477196032
0.9375,386.49963330585797
0.96875,386.4176831294785
1.0,386.39400991175626


==> Experiments/Mass_Vector_lt_6_lx_4_Diss4_alpha_h_beta0_stabiwith_h_SpatialNormalVolume_userh_1_tmax_6_tstart_6_xmax_4_xstart_4_ks_1_kt_1_kgs_1_kgt_1_gp_0_tempquadorder_4_tempquadorderDiffu_4.csv <==
mass_list_x,-
0.0,1178.20724113487
0.03515625,1178.2479674557812
0.0703125,1178.296994792026
0.10546875,1178.3527776514954
0.140625,1178.4146331469537
0.17578125,1178.484847964782
0.2109375,1178.5592624834885
0.24609375,1178.6419411640127
0.28125,1178.728510652012
0.31640625,1178.8188578565346
0.3515625,1178.9160563365224
0.38671875,1179.015467385769
0.421875,1179.1235537549758
0.45703125,1179.2362024342972
0.4921875,1179.34787909669
0.52734375,1179.468996616994
0.5625,1179.5975318278443
0.59765625,1179.7289909402612
0.6328125,1179.8448910637903
0.66796875,1179.945147458024
0.703125,1180.039832671355
0.73828125,1180.223401308029
0.7734375,1180.3285472633154
0.80859375,1180.3950549119502
0.84375,1180.7230347064979
0.87890625,1179.1955350923681
0.9140625,1178.7061914068786
0.94921875,1178.5078604518337
0.984375,1178.4165227883082
1.01953125,1178.3644413075149
1.0546875,1178.399705099088
1.08984375,1178.3635750056062
1.125,1178.368286920279
1.16015625,1178.3464236449886
1.1953125,1178.3507714135858
1.23046875,1178.394277148011
1.265625,1178.3688182977423
1.30078125,1178.302356011263
1.3359375,1178.256679831017
1.37109375,1178.200303762067
1.40625,1178.1802389427974
1.44140625,1178.0310226646002
1.4765625,1177.559942199276
1.51171875,1177.2595841288178
1.546875,1177.3791832911434
1.58203125,1176.5098705986113
1.6171875,1173.2604862546198
1.65234375,1171.9754543246236
1.6875,1171.16653192219
1.72265625,1170.398425506926
1.7578125,1169.918364629614
1.79296875,1169.6224879420563
1.828125,1169.3498634400144
1.86328125,1169.1129729085144
1.8984375,1168.995245071061
1.93359375,1168.9692420486183
1.96875,1168.9284728569698
2.00390625,1168.934930029401
2.0390625,1168.8584401217392
2.07421875,1168.7832907591603
2.109375,1168.749666529467
2.14453125,1168.7003494123423
2.1796875,1168.7071258302883
2.21484375,1168.7564547941795
2.25,1168.7597954869195


==> Experiments/Mass_Vector_lt_6_lx_4_Smooth_Merge_alpha_h_beta0_stabiwith_h_SpatialNormalVolume_userh_1_tmax_6_tstart_6_xmax_4_xstart_4_ks_1_kt_1_kgs_1_kgt_1_gp_0_tempquadorder_4_tempquadorderDiffu_4.csv <==
mass_list_x,-
0.0,394.2459376240402
0.015625,393.5869065709839
0.03125,393.09201840553254
0.046875,393.45518401092096
0.0625,393.83184404979204
0.078125,391.4952989942526
0.09375,391.4268563203652
0.109375,390.6351904849243
0.125,391.61292766187137
0.140625,391.23112181808733
0.15625,392.1644563900409
0.171875,392.41219715807887
0.1875,391.68025095092116
0.203125,392.1432751058236
0.21875,391.87390668826407
0.234375,392.9246238551924
0.25,393.0437998836071
0.265625,391.3124012490165
0.28125,392.24684565632265
0.296875,392.8654381084903
0.3125,397.2327443863984
0.328125,395.82606041507586
0.34375,391.2157844839003
0.359375,392.27549279590954
0.375,391.55542257348844
0.390625,391.01451124393606
0.40625,392.0658343732307
0.421875,391.3076070322605
0.4375,389.4629456515415
0.453125,390.0653414884795
0.46875,389.11236659882906
0.484375,390.7049916205133
0.5,390.91605320635114
0.515625,389.3446949662133
0.53125,389.55141782967513
0.546875,389.37041954359233
0.5625,389.4117779224438
0.578125,390.083342727302
0.59375,389.7668076042791
0.609375,388.5749445329798
0.625,388.6963231879791
0.640625,388.45819882631275
0.65625,389.2058113708179
0.671875,389.18028065067955
0.6875,388.5037035822618
0.703125,388.4413425268273
0.71875,388.3310972063696
0.734375,388.31547754829165
0.75,388.70264506583493
0.765625,388.56731575696483
0.78125,387.90510396854796
0.796875,387.8615752825519
0.8125,387.8250359682204
0.828125,387.78479077407343
0.84375,387.7531668942148
0.859375,387.72521847966925
0.875,387.701589209811
0.890625,387.68102098559166
0.90625,387.66242262593204
0.921875,387.6437828696652
0.9375,387.62877434203176
0.953125,387.6175458430161
0.96875,387.6097750564901
0.984375,387.60560393670875
1.0,387.6045834686411


==> Experiments/Mass_Vector_lt_7_lx_5_Diss4_alpha_h_beta0_stabiwith_h_SpatialNormalVolume_userh_1_tmax_7_tstart_7_xmax_5_xstart_5_ks_1_kt_1_kgs_1_kgt_1_gp_0_tempquadorder_4_tempquadorderDiffu_4.csv <==
mass_list_x,-
0.0,1178.1249051993711
0.017578125,1178.1294828256434
0.03515625,1178.1348382654567
0.052734375,1178.1406379340551
0.0703125,1178.1470127817993
0.087890625,1178.1539151410423
0.10546875,1178.1611261726862
0.123046875,1178.1686170577887
0.140625,1178.1764457987977
0.158203125,1178.1847820747578
0.17578125,1178.193873755354
0.193359375,1178.202904841463
0.2109375,1178.2124779110266
0.228515625,1178.2221454551382
0.24609375,1178.2330477992243
0.263671875,1178.2435083185885
0.28125,1178.2541330951694
0.298828125,1178.2657024980354
0.31640625,1178.2768188489126
0.333984375,1178.288889154112
0.3515625,1178.3010768007498
0.369140625,1178.3137835204548
0.38671875,1178.3270751051914
0.404296875,1178.340010530108
0.421875,1178.3532590320629
0.439453125,1178.3667078715812
0.45703125,1178.3802237502032
0.474609375,1178.3943436042325
0.4921875,1178.4090980734566
0.509765625,1178.4247926254384
0.52734375,1178.438947718061
0.544921875,1178.4500902083014
0.5625,1178.4642456031945
0.580078125,1178.4830200803729
0.59765625,1178.5008721707145
0.615234375,1178.5126131480536
0.6328125,1178.5211481543793
0.650390625,1178.5370726082003
0.66796875,1178.5567260549935
0.685546875,1178.5732914473028
0.703125,1178.5895481821995
0.720703125,1178.609698891005
0.73828125,1178.6256715238337
0.755859375,1178.6342382671046
0.7734375,1178.6525490949234
0.791015625,1178.6524921658902
0.80859375,1178.673282739656
0.826171875,1178.6907831081103
0.84375,1178.743698409188
0.861328125,1178.4613630877666
0.87890625,1178.347920947055
0.896484375,1178.2753158718388
0.9140625,1178.2272857646637
0.931640625,1178.1891835896201
0.94921875,1178.16433734213
0.966796875,1178.1519726477297
0.984375,1178.1456467810904
1.001953125,1178.1313552418164
1.01953125,1178.1257334204674
1.037109375,1178.1249588054038
1.0546875,1178.124558140054
1.072265625,1178.1170668672096
1.08984375,1178.1152693315107
1.107421875,1178.1125939809388
1.125,1178.107519976779
1.142578125,1178.1049507503017
1.16015625,1178.1004131496904
1.177734375,1178.1030453818448
1.1953125,1178.1050266943398
1.212890625,1178.1051697847502
1.23046875,1178.108701431258
1.248046875,1178.115138122927
1.265625,1178.1088051117222
1.283203125,1178.1093348926431
1.30078125,1178.1139569894679
1.318359375,1178.102077495606
1.3359375,1178.0975580133575
1.353515625,1178.0868946375956
1.37109375,1178.0691095302418
1.388671875,1178.0546241288175
1.40625,1178.0481572315475
1.423828125,1178.0205650129803
1.44140625,1177.9756391440517
1.458984375,1177.9475265021472
1.4765625,1177.8824584913896
1.494140625,1177.8075153765374
1.51171875,1177.6999482300062
1.529296875,1177.47009569618
1.546875,1177.0257102498151
1.564453125,1172.5748964596805
1.58203125,1171.3104934576452
1.599609375,1170.734059920649
1.6171875,1170.4344664543332
1.634765625,1170.1678545606726
1.65234375,1169.9627128419586
1.669921875,1169.7981366077365
1.6875,1169.7060789678394
1.705078125,1169.6238171280584
1.72265625,1169.5501507785536
1.740234375,1169.493298225581
1.7578125,1169.4355192096036
1.775390625,1169.390519257084
1.79296875,1169.3511200384996
1.810546875,1169.320256571722
1.828125,1169.2969113771526
1.845703125,1169.2725204762178
1.86328125,1169.242145949742
1.880859375,1169.217236565361
1.8984375,1169.1952571426104
1.916015625,1169.1808898304046
1.93359375,1169.1657148305785
1.951171875,1169.1477736228126
1.96875,1169.137306641262
1.986328125,1169.1286968057202
2.00390625,1169.1206855514147
2.021484375,1169.1193664388093
2.0390625,1169.1183735780442
2.056640625,1169.1171420077485
2.07421875,1169.1106861548556
2.091796875,1169.1108047471519
2.109375,1169.1124814686507
2.126953125,1169.1096363345637
2.14453125,1169.105425600647
2.162109375,1169.1012562378307
2.1796875,1169.0972500641005
2.197265625,1169.094693012568
2.21484375,1169.09358709643
2.232421875,1169.0889534022263
2.25,1169.089752566949


==> Experiments/Mass_Vector_lt_7_lx_5_Smooth_Merge_alpha_h_beta0_stabiwith_h_SpatialNormalVolume_userh_1_tmax_7_tstart_7_xmax_5_xstart_5_ks_1_kt_1_kgs_1_kgt_1_gp_0_tempquadorder_4_tempquadorderDiffu_4.csv <==
mass_list_x,-
0.0,390.0764937688661
0.0078125,389.5334062447055
0.015625,390.02892753645386
0.0234375,389.2900957533303
0.03125,389.6589991265455
0.0390625,389.63364120889236
0.046875,389.64994358824146
0.0546875,390.4966395453916
0.0625,390.2543477384555
0.0703125,389.44020650848825
0.078125,390.1377724195023
0.0859375,389.85366609842896
0.09375,389.5380275982922
0.1015625,390.35749612923917
0.109375,390.4009702844365
0.1171875,389.6726969601093
0.125,390.06069822255904
0.1328125,389.9913585804299
0.140625,389.54226179885205
0.1484375,390.32276088344963
0.15625,390.2118993278438
0.1640625,390.10911940652767
0.171875,389.37794268556394
0.1796875,389.5654917506466
0.1875,389.6611320776938
0.1953125,389.5611535563576
0.203125,390.27401042814483
0.2109375,390.0926244482326
0.21875,389.40549782448545
0.2265625,390.1671578956047
0.234375,390.1247684932088
0.2421875,389.84040640166546
0.25,389.6417863685606
0.2578125,389.16915857909265
0.265625,389.49889150806985
0.2734375,389.77837408494315
0.28125,390.4587769593307
0.2890625,389.48357334794787
0.296875,389.07973266774746
0.3046875,389.46300874220873
0.3125,390.22933908172826
0.3203125,390.6972045960838
0.328125,389.99408879292133
0.3359375,388.8322338566945
0.34375,388.77193792750546
0.3515625,388.642196893345
0.359375,389.1613797004866
0.3671875,389.1076585613671
0.375,388.55350483496505
0.3828125,388.5233848744167
0.390625,388.54496533657874
0.3984375,388.45946105614473
0.40625,388.71045815982427
0.4140625,388.6020715897422
0.421875,388.3818675351657
0.4296875,388.42363482750113
0.4375,388.38968026106215
0.4453125,388.5299950415769
0.453125,388.5062199895939
0.4609375,388.3601861697724
0.46875,388.3363052871178
0.4765625,388.34403610890126
0.484375,388.31573714669673
0.4921875,388.38225063253157
0.5,388.32423547993926
0.5078125,388.27573199469646
0.515625,388.2847785584199
0.5234375,388.273033871782
0.53125,388.31884886089097
0.5390625,388.309391106294
0.546875,388.2628708716639
0.5546875,388.24080843760345
0.5625,388.2374790523551
0.5703125,388.2288223089996
0.578125,388.2471851032601
0.5859375,388.2288347633304
0.59375,388.2252427905126
0.6015625,388.20913218680835
0.609375,388.20136833448953
0.6171875,388.21880958402016
0.625,388.20303076051397
0.6328125,388.19645519503183
0.640625,388.18274921438257
0.6484375,388.17184935578115
0.65625,388.17039366698253
0.6640625,388.1668306332078
0.671875,388.1607861400735
0.6796875,388.15918762784366
0.6875,388.1430930076882
0.6953125,388.1388562823921
0.703125,388.1459908095737
0.7109375,388.1316961094344
0.71875,388.1297799732655
0.7265625,388.12043790336975
0.734375,388.11121943711424
0.7421875,388.11121757009903
0.75,388.1039658134952
0.7578125,388.0996202665599
0.765625,388.09067941297377
0.7734375,388.087832624564
0.78125,388.0827909059124
0.7890625,388.0761270993794
0.796875,388.0690731721314
0.8046875,388.06287003896995
0.8125,388.0572861491196
0.8203125,388.0527193672252
0.828125,388.04961111777936
0.8359375,388.0470343183186
0.84375,388.0437582663249
0.8515625,388.03980975200346
0.859375,388.0349752178633
0.8671875,388.030272365628
0.875,388.0257870723975
0.8828125,388.0218638059883
0.890625,388.01858567724076
0.8984375,388.01570569582265
0.90625,388.0130167269863
0.9140625,388.0105850122358
0.921875,388.0085784241977
0.9296875,388.00663310242385
0.9375,388.0048051440602
0.9453125,388.0034034879762
0.953125,388.00226679267536
0.9609375,388.001229201506
0.96875,388.00035435535455
0.9765625,387.99974138542046
0.984375,387.99933342030795
0.9921875,387.99912150386274
1.0,387.99908887930616


==> Experiments/Mass_Vector_lt_8_lx_6_Diss4_alpha_h_beta0_stabiwith_h_SpatialNormalVolume_userh_1_tmax_8_tstart_8_xmax_6_xstart_6_ks_1_kt_1_kgs_1_kgt_1_gp_0_tempquadorder_4_tempquadorderDiffu_4.csv <==
mass_list_x,-
0.0,1178.1041425453334
0.0087890625,1178.1046792711725
0.017578125,1178.1052773724841
0.0263671875,1178.1059257526172
0.03515625,1178.1066316660526
0.0439453125,1178.107356998457
0.052734375,1178.1081122598737
0.0615234375,1178.1088921444964
0.0703125,1178.1096777916312
0.0791015625,1178.1105179409774
0.087890625,1178.11137393
0.0966796875,1178.1122547312693
0.10546875,1178.1131486695747
0.1142578125,1178.1140361836544
0.123046875,1178.115005401037
0.1318359375,1178.115971951251
0.140625,1178.1169413846794
0.1494140625,1178.1179831228428
0.158203125,1178.119020300967
0.1669921875,1178.1201607866126
0.17578125,1178.1212573922899
0.1845703125,1178.1223826072269
0.193359375,1178.1235264961972
0.2021484375,1178.1247300488658
0.2109375,1178.1258828025987
0.2197265625,1178.127141880938
0.228515625,1178.1283649584636
0.2373046875,1178.1296606742446
0.24609375,1178.1308943484555
0.2548828125,1178.1321895996605
0.263671875,1178.133483898755
0.2724609375,1178.134872815723
0.28125,1178.1362602717657
0.2900390625,1178.137626689451
0.298828125,1178.1390431225202
0.3076171875,1178.1404429240501
0.31640625,1178.1419400365537
0.3251953125,1178.1434192899185
0.333984375,1178.1449531209219
0.3427734375,1178.1464369594655
0.3515625,1178.1479266225415
0.3603515625,1178.1495126657207
0.369140625,1178.1510376913532
0.3779296875,1178.1526594316592
0.38671875,1178.1542850076696
0.3955078125,1178.1558666643652
0.404296875,1178.1575367526564
0.4130859375,1178.159185039898
0.421875,1178.1608885507949
0.4306640625,1178.1626761352256
0.439453125,1178.1643446639362
0.4482421875,1178.1660540904893
0.45703125,1178.1678258308038
0.4658203125,1178.169570907461
0.474609375,1178.1713920613806
0.4833984375,1178.1731524972188
0.4921875,1178.1749176627839
0.5009765625,1178.176758167974
0.509765625,1178.178525648432
0.5185546875,1178.1804170693354
0.52734375,1178.1823885301687
0.5361328125,1178.184052586184
0.544921875,1178.1855891709404
0.5537109375,1178.1873424952396
0.5625,1178.1892097943164
0.5712890625,1178.1912101654607
0.580078125,1178.1932603024186
0.5888671875,1178.194914215376
0.59765625,1178.196195235299
0.6064453125,1178.197995538753
0.615234375,1178.2004999260785
0.6240234375,1178.2023009279617
0.6328125,1178.2034915451065
0.6416015625,1178.205424403158
0.650390625,1178.208256853213
0.6591796875,1178.2098681906916
0.66796875,1178.2106555016233
0.6767578125,1178.2124470523884
0.685546875,1178.2150009759093
0.6943359375,1178.2167979035023
0.703125,1178.2187377392684
0.7119140625,1178.2219811900816
0.720703125,1178.2237473669147
0.7294921875,1178.2243155308431
0.73828125,1178.225799129719
0.7470703125,1178.2274123154866
0.755859375,1178.2303465253244
0.7646484375,1178.2328407174223
0.7734375,1178.2345959766594
0.7822265625,1178.237511540426
0.791015625,1178.2377550126555
0.7998046875,1178.23952361136
0.80859375,1178.2417756028633
0.8173828125,1178.2418124954188
0.826171875,1178.24480247017
0.8349609375,1178.2489327003998
0.84375,1178.2583657228404
0.8525390625,1178.1961667945673
0.861328125,1178.1664938107865
0.8701171875,1178.1490238468787
0.87890625,1178.1382116761
0.8876953125,1178.1295645218347
0.896484375,1178.1219944403033
0.9052734375,1178.1158597454219
0.9140625,1178.1100994593178
0.9228515625,1178.1044594621303
0.931640625,1178.1015643271123
0.9404296875,1178.0982500638568
0.94921875,1178.0945838651614
0.9580078125,1178.0926473060697
0.966796875,1178.0909147891498
0.9755859375,1178.08856245281
0.984375,1178.0862305610801
0.9931640625,1178.0850771947603
1.001953125,1178.084677285141
1.0107421875,1178.0841421899026
1.01953125,1178.083948696967
1.0283203125,1178.0840351592146
1.037109375,1178.0835950711303
1.0458984375,1178.0828390343936
1.0546875,1178.0824714957866
1.0634765625,1178.0817856777549
1.072265625,1178.0817692698772
1.0810546875,1178.0816321611474
1.08984375,1178.0812871636338
1.0986328125,1178.0807640628448
1.107421875,1178.0805966654514
1.1162109375,1178.0797843215546
1.125,1178.0796861728934
1.1337890625,1178.079639346173
1.142578125,1178.0801916512212
1.1513671875,1178.0799733045749
1.16015625,1178.0799438014533
1.1689453125,1178.0798786364478
1.177734375,1178.079405673133
1.1865234375,1178.078530654848
1.1953125,1178.0790005542283
1.2041015625,1178.0787772216872
1.212890625,1178.0798238557086
1.2216796875,1178.0804108733605
1.23046875,1178.0812101623708
1.2392578125,1178.081689730475
1.248046875,1178.0817864177823
1.2568359375,1178.0809543342075
1.265625,1178.081379376486
1.2744140625,1178.0811700605175
1.283203125,1178.0807016642543
1.2919921875,1178.0805736256857
1.30078125,1178.0794647710402
1.3095703125,1178.078087454868
1.318359375,1178.0762385042829
1.3271484375,1178.075676956441
1.3359375,1178.0742709318845
1.3447265625,1178.0735429233891
1.353515625,1178.0718600911282
1.3623046875,1178.0715618993943
1.37109375,1178.0693317752289
1.3798828125,1178.0680070756587
1.388671875,1178.0670771639811
1.3974609375,1178.0653913753395
1.40625,1178.0632517887686
1.4150390625,1178.060437127609
1.423828125,1178.0564462311688
1.4326171875,1178.0524404292728
1.44140625,1178.0443055468343
1.4501953125,1178.0399379531345
1.458984375,1178.0367273130823
1.4677734375,1178.0280687842526
1.4765625,1178.0166720454763
1.4853515625,1178.0124026655694
1.494140625,1178.0025949484138
1.5029296875,1177.9846000143627
1.51171875,1177.9699104013903
1.5205078125,1177.9420668233993
1.529296875,1177.9122757434277
1.5380859375,1177.8456712468806
1.546875,1177.7255920503276
1.5556640625,1176.2571823932185
1.564453125,1175.7099382210708
1.5732421875,1175.4912673442448
1.58203125,1175.3685654980466
1.5908203125,1175.2848421597375
1.599609375,1175.2136530355715
1.6083984375,1175.1599870737186
1.6171875,1175.1211652924571
1.6259765625,1175.080997179457
1.634765625,1175.0571460839224
1.6435546875,1175.0309980959394
1.65234375,1175.00911418768
1.6611328125,1174.9901620463343
1.669921875,1174.968581837507
1.6787109375,1174.9558245834774
1.6875,1174.9394231433466
1.6962890625,1174.9277896430006
1.705078125,1174.9192000513422
1.7138671875,1174.9095649901262
1.72265625,1174.8995310653283
1.7314453125,1174.8915596380798
1.740234375,1174.8841817176528
1.7490234375,1174.8772852159977
1.7578125,1174.8693702096248
1.7666015625,1174.8643195053155
1.775390625,1174.859937613594
1.7841796875,1174.854112034168
1.79296875,1174.8485483467068
1.8017578125,1174.8449747766065
1.810546875,1174.8391039149615
1.8193359375,1174.8343412532777
1.828125,1174.831404422907
1.8369140625,1174.827977967222
1.845703125,1174.8243135180157
1.8544921875,1174.8223591937221
1.86328125,1174.8200583315884
1.8720703125,1174.8178928223977
1.880859375,1174.81585748991
1.8896484375,1174.8132049646629
1.8984375,1174.812404123549
1.9072265625,1174.8116046299174
1.916015625,1174.8087896917818
1.9248046875,1174.8064056430985
1.93359375,1174.804076128658
1.9423828125,1174.8013635196503
1.951171875,1174.799141378671
1.9599609375,1174.7983118629388
1.96875,1174.7965863876047
1.9775390625,1174.795207812425
1.986328125,1174.7937098667646
1.9951171875,1174.7918297523297
2.00390625,1174.7902715062853
2.0126953125,1174.7889921988913
2.021484375,1174.788295075718
2.0302734375,1174.7883863772001
2.0390625,1174.7875856690932
2.0478515625,1174.7867704763344
2.056640625,1174.7854974180298
2.0654296875,1174.7845645071639
2.07421875,1174.7842975959595
2.0830078125,1174.7840115275376
2.091796875,1174.7842165463974
2.1005859375,1174.784109066993
2.109375,1174.7833772302736
2.1181640625,1174.782420646987
2.126953125,1174.781975874464
2.1357421875,1174.781578072603
2.14453125,1174.7816060982882
2.1533203125,1174.7814704215307
2.162109375,1174.7811943847682
2.1708984375,1174.7809558029187
2.1796875,1174.781060231628
2.1884765625,1174.7809946080847
2.197265625,1174.7807680822475
2.2060546875,1174.7805553227831
2.21484375,1174.780967866954
2.2236328125,1174.7813614282877
2.232421875,1174.781311297854
2.2412109375,1174.7810927809512
2.25,1174.7812346021506


==> Experiments/Mass_Vector_lt_8_lx_6_Smooth_Merge_alpha_h_beta0_stabiwith_h_SpatialNormalVolume_userh_1_tmax_8_tstart_8_xmax_6_xstart_6_ks_1_kt_1_kgs_1_kgt_1_gp_0_tempquadorder_4_tempquadorderDiffu_4.csv <==
mass_list_x,-
0.0,388.62214793880383
0.00390625,388.7386784731737
0.0078125,388.6674419359688
0.01171875,388.64153155071625
0.015625,388.65223290691057
0.01953125,388.54818963757725
0.0234375,388.66255035960637
0.02734375,388.6789570148876
0.03125,388.4969035367756
0.03515625,388.6000210882317
0.0390625,388.49231821253875
0.04296875,388.5033956747716
0.046875,388.5555058884838
0.05078125,388.6247514412834
0.0546875,388.6768349844868
0.05859375,388.71016595492483
0.0625,388.52766110680665
0.06640625,388.746202244122
0.0703125,388.7504997064965
0.07421875,388.59610513282445
0.078125,388.7365019798854
0.08203125,388.7411208622804
0.0859375,388.5742774726081
0.08984375,388.63966029711935
0.09375,388.64169887818696
0.09765625,388.44693342614977
0.1015625,388.5942361203222
0.10546875,388.6477452537892
0.109375,388.5942912195531
0.11328125,388.4774764054083
0.1171875,388.57552690199833
0.12109375,388.5233414248917
0.125,388.4943394452243
0.12890625,388.6156432125631
0.1328125,388.5976640954335
0.13671875,388.5044212059201
0.140625,388.55253382633276
0.14453125,388.54483441412714
0.1484375,388.4274163859701
0.15234375,388.39163318120717
0.15625,388.3982362725077
0.16015625,388.4034659857636
0.1640625,388.3635020323357
0.16796875,388.36367901502257
0.171875,388.39950734711397
0.17578125,388.4072289241896
0.1796875,388.37402549599
0.18359375,388.34538281932925
0.1875,388.35812886290114
0.19140625,388.34801509179914
0.1953125,388.3811730543795
0.19921875,388.4000437011207
0.203125,388.3565761088302
0.20703125,388.37286033850484
0.2109375,388.36643757260435
0.21484375,388.3791555464469
0.21875,388.4021700535106
0.22265625,388.40950967988937
0.2265625,388.4008030384658
0.23046875,388.35411830688895
0.234375,388.3969266287717
0.23828125,388.43306195131083
0.2421875,388.44716248605147
0.24609375,388.4114595673777
0.25,388.3517951016126
0.25390625,388.42626565767546
0.2578125,388.44109991367213
0.26171875,388.4812401162646
0.265625,388.4021363118039
0.26953125,388.3623109370007
0.2734375,388.4330624016674
0.27734375,388.4227430473405
0.28125,388.4551720749993
0.28515625,388.39074836915444
0.2890625,388.42233755613677
0.29296875,388.3734194379414
0.296875,388.4322429749676
0.30078125,388.4842090363186
0.3046875,388.4237597902072
0.30859375,388.4287050730171
0.3125,388.3505950427275
0.31640625,388.46040737019143
0.3203125,388.4630903154912
0.32421875,388.3931839094756
0.328125,388.5102335266429
0.33203125,388.35507646672295
0.3359375,388.3489893064626
0.33984375,388.480087385761
0.34375,388.3148730143377
0.34765625,388.452197991403
0.3515625,388.3837645452606
0.35546875,388.3493147275188
0.359375,388.4024269141786
0.36328125,388.4052002047393
0.3671875,388.3032770602956
0.37109375,388.4043995231924
0.375,388.3176781798127
0.37890625,388.3129642966892
0.3828125,388.4054198301036
0.38671875,388.29532827721124
0.390625,388.37680468188364
0.39453125,388.3527033165991
0.3984375,388.3007910972509
0.40234375,388.4298170486831
0.40625,388.43181395891526
0.41015625,388.31267312868397
0.4140625,388.41805664367973
0.41796875,388.31553993969794
0.421875,388.30678098509486
0.42578125,388.4117904058778
0.4296875,388.2991823401222
0.43359375,388.39200391052987
0.4375,388.37195263642417
0.44140625,388.2880656063834
0.4453125,388.378485258832
0.44921875,388.34627046299676
0.453125,388.2971824600857
0.45703125,388.36155795840074
0.4609375,388.30164521990486
0.46484375,388.2820976921055
0.46875,388.3374765451395
0.47265625,388.283257713619
0.4765625,388.3165210763434
0.48046875,388.33845343690336
0.484375,388.26536076070363
0.48828125,388.33034101675474
0.4921875,388.296422998943
0.49609375,388.28071545430635
0.5,388.3245064592101
0.50390625,388.2703978659258
0.5078125,388.26485756513574
0.51171875,388.3090815229368
0.515625,388.2713987033373
0.51953125,388.28669786000165
0.5234375,388.3210948039845
0.52734375,388.2515229850005
0.53125,388.3071284248963
0.53515625,388.2814175720488
0.5390625,388.28827008235425
0.54296875,388.2978434411872
0.546875,388.27053316483796
0.55078125,388.2672477573023
0.5546875,388.30549333451677
0.55859375,388.27618350762873
0.5625,388.2703092587306
0.56640625,388.3041539907774
0.5703125,388.24185033403586
0.57421875,388.2986409847472
0.578125,388.27311788060274
0.58203125,388.284127791557
0.5859375,388.2822216470677
0.58984375,388.26055851595356
0.59375,388.2620475194921
0.59765625,388.2952688435069
0.6015625,388.2691712638679
0.60546875,388.2675486063615
0.609375,388.2916503643077
0.61328125,388.2520925327766
0.6171875,388.2748900021866
0.62109375,388.25903294479735
0.625,388.26682304567424
0.62890625,388.264772211351
0.6328125,388.24476591511575
0.63671875,388.26361822964594
0.640625,388.2733273405696
0.64453125,388.2548847440874
0.6484375,388.25397819827515
0.65234375,388.2678992072867
0.65625,388.25745067727763
0.66015625,388.25404279653526
0.6640625,388.2447785053121
0.66796875,388.2497608947568
0.671875,388.24848769448266
0.67578125,388.23181321880776
0.6796875,388.2480424741679
0.68359375,388.2381043355834
0.6875,388.2459108938095
0.69140625,388.2403354611123
0.6953125,388.23824930216915
0.69921875,388.24082782619047
0.703125,388.23116522636565
0.70703125,388.23005899641845
0.7109375,388.2332786960583
0.71484375,388.2304642029899
0.71875,388.2176741030789
0.72265625,388.2294402021649
0.7265625,388.22058118736476
0.73046875,388.2261491008933
0.734375,388.22261047753267
0.73828125,388.21506526312805
0.7421875,388.2213956402803
0.74609375,388.2152958002234
0.75,388.2110392587427
0.75390625,388.21704969666087
0.7578125,388.2191108349267
0.76171875,388.22316399157324
0.765625,388.21834542658866
0.76953125,388.20526943972163
0.7734375,388.1988005390443
0.77734375,388.19618668458537
0.78125,388.191467267637
0.78515625,388.19207096228547
0.7890625,388.1965245782907
0.79296875,388.19688377474085
0.796875,388.196055434106
0.80078125,388.1952346536319
0.8046875,388.1941694813249
0.80859375,388.1942011740203
0.8125,388.19498209973796
0.81640625,388.19441987954815
0.8203125,388.19386354302236
0.82421875,388.19326233454376
0.828125,388.1926804420269
0.83203125,388.19218207497823
0.8359375,388.1917372496139
0.83984375,388.19124971563747
0.84375,388.19075232120815
0.84765625,388.19011345291796
0.8515625,388.1894970985806
0.85546875,388.18898340386164
0.859375,388.1885483736821
0.86328125,388.18811286893595
0.8671875,388.1876726431108
0.87109375,388.18723015243086
0.875,388.18674941540746
0.87890625,388.186355310513
0.8828125,388.18595530167005
0.88671875,388.18560200161056
0.890625,388.18529195273567
0.89453125,388.18496978668935
0.8984375,388.18458663655247
0.90234375,388.1841692604733
0.90625,388.183791094468
0.91015625,388.18340782512126
0.9140625,388.1830638488544
0.91796875,388.1827449686925
0.921875,388.1824795153984
0.92578125,388.1822195591589
0.9296875,388.1819627137782
0.93359375,388.1817009580292
0.9375,388.1814683559371
0.94140625,388.1812695228722
0.9453125,388.1810864582265
0.94921875,388.1808977760204
0.953125,388.180711449009
0.95703125,388.18053158180385
0.9609375,388.18035699536347
0.96484375,388.1801965888023
0.96875,388.18005926374127
0.97265625,388.17994678537355
0.9765625,388.1798548497724
0.98046875,388.1797808557609
0.984375,388.17972369436137
0.98828125,388.1796838888761
0.9921875,388.1796586527418
0.99609375,388.1796465906544
1.0,388.1796472831536


==> Experiments/Surface_Vector_lt_5_lx_3_Diss4_alpha_h_beta0_stabiwith_h_SpatialNormalVolume_userh_1_tmax_5_tstart_5_xmax_3_xstart_3_ks_1_kt_1_kgs_1_kgt_1_gp_0_tempquadorder_4_tempquadorderDiffu_4.csv <==
surface_list_x,-
0.0,78.56868308736742
0.0703125,75.88375009320337
0.140625,73.92000196838175
0.2109375,72.37146448737546
0.28125,71.0964933020299
0.3515625,70.01620359213135
0.421875,69.08349526438259
0.4921875,68.2730330070826
0.5625,67.56984831155164
0.6328125,69.18872467163395
0.703125,74.72271072750833
0.7734375,79.73864206282067
0.84375,85.67426266149002
0.9140625,84.68762182679015
0.984375,81.87901689640418
1.0546875,78.63253903275786
1.125,75.25710964208814
1.1953125,71.87681800723483
1.265625,68.49076164242345
1.3359375,65.14827663052547
1.40625,61.78399911131077
1.4765625,58.2816807133437
1.546875,54.116604033654184
1.6171875,48.9467729978234
1.6875,45.59544033997399
1.7578125,43.06161444777104
1.828125,41.01302545828408
1.8984375,39.20128603606617
1.96875,37.67245585072718
2.0390625,36.35672740482322
2.109375,35.167666938098485
2.1796875,34.120128605904775
2.25,33.194086323078636


==> Experiments/Surface_Vector_lt_5_lx_3_Smooth_Merge_alpha_h_beta0_stabiwith_h_SpatialNormalVolume_userh_1_tmax_5_tstart_5_xmax_3_xstart_3_ks_1_kt_1_kgs_1_kgt_1_gp_0_tempquadorder_4_tempquadorderDiffu_4.csv <==
surface_list_x,-
0.0,27.963460300767277
0.03125,27.225006824803376
0.0625,27.20637154138208
0.09375,27.66349557489577
0.125,27.875921144692224
0.15625,28.658200714276962
0.1875,27.864524410740408
0.21875,28.145786535693887
0.25,27.79874997889769
0.28125,27.08964899741547
0.3125,27.285798316060454
0.34375,26.84166313375517
0.375,25.557820017066387
0.40625,25.960995681853742
0.4375,25.122047964059234
0.46875,24.622360984862812
0.5,24.93339621369186
0.53125,24.195032095069664
0.5625,24.488105984216038
0.59375,23.077613352839165
0.625,23.243004864899465
0.65625,23.289454714798453
0.6875,22.847918615736315
0.71875,21.53720891879603
0.75,22.73491886927507
0.78125,22.193810764321228
0.8125,21.026729552262836
0.84375,22.09118086438961
0.875,21.603646447808284
0.90625,21.58188614662933
0.9375,21.298047003224152
0.96875,20.946320914623428
1.0,20.574416704572737


==> Experiments/Surface_Vector_lt_6_lx_4_Diss4_alpha_h_beta0_stabiwith_h_SpatialNormalVolume_userh_1_tmax_6_tstart_6_xmax_4_xstart_4_ks_1_kt_1_kgs_1_kgt_1_gp_0_tempquadorder_4_tempquadorderDiffu_4.csv <==
surface_list_x,-
0.0,78.54712595408407
0.03515625,77.07665871143756
0.0703125,75.84917044252735
0.10546875,74.79389986383603
0.140625,73.8676707247963
0.17578125,73.04216727644909
0.2109375,72.29735724557706
0.24609375,71.61911019342567
0.28125,70.99644083284491
0.31640625,70.42112400908621
0.3515625,69.88699588695047
0.38671875,69.38878454027132
0.421875,68.92287440612581
0.45703125,68.48585646132922
0.4921875,68.07496528417016
0.52734375,67.68903306351652
0.5625,67.326867820432
0.59765625,66.98789646837315
0.6328125,68.86793059056411
0.66796875,71.692276325782
0.703125,74.32385535649256
0.73828125,76.82558677970405
0.7734375,79.25825784774564
0.80859375,81.73845246192155
0.84375,84.80992499385947
0.87890625,84.92499545830673
0.9140625,83.90823137241944
0.94921875,82.57148339674771
0.984375,81.0585620439607
1.01953125,79.44383726970783
1.0546875,77.77495110569193
1.08984375,76.06848553367925
1.125,74.34845745090134
1.16015625,72.62162579157486
1.1953125,70.8969514314645
1.23046875,69.17697155148957
1.265625,67.45665795119054
1.30078125,65.7360915065107
1.3359375,64.01448336794176
1.37109375,62.28503815713956
1.40625,60.54004281857847
1.44140625,58.75783152709678
1.4765625,56.907560332084266
1.51171875,54.96467622305953
1.546875,52.716428319785926
1.58203125,49.79999071716063
1.6171875,47.79058597498788
1.65234375,46.13477552364033
1.6875,44.691769061787866
1.72265625,43.402590710816334
1.7578125,42.241991214047765
1.79296875,41.18596722397667
1.828125,40.21647163628067
1.86328125,39.32165098287942
1.8984375,38.49452316602183
1.93359375,37.72681481872159
1.96875,37.009100979405275
2.00390625,36.33769704390585
2.0390625,35.70468510812072
2.07421875,35.10857386339891
2.109375,34.547247819821386
2.14453125,34.016527374756215
2.1796875,33.51561614133135
2.21484375,33.041751531088565
2.25,32.59057987468691


==> Experiments/Surface_Vector_lt_6_lx_4_Smooth_Merge_alpha_h_beta0_stabiwith_h_SpatialNormalVolume_userh_1_tmax_6_tstart_6_xmax_4_xstart_4_ks_1_kt_1_kgs_1_kgt_1_gp_0_tempquadorder_4_tempquadorderDiffu_4.csv <==
surface_list_x,-
0.0,26.294493917063296
0.015625,26.318200666446113
0.03125,26.35540490679992
0.046875,26.477887600653485
0.0625,26.583383520678098
0.078125,26.411971371565883
0.09375,26.752257718806653
0.109375,26.73635947295656
0.125,26.839798434626253
0.140625,26.835360227540118
0.15625,27.26021608009062
0.171875,27.139358100909785
0.1875,26.938354852344712
0.203125,27.080810423481314
0.21875,26.830479917648574
0.234375,26.66268577274238
0.25,26.510322761014947
0.265625,26.18503625918627
0.28125,26.0621860939374
0.296875,25.951665234886626
0.3125,25.9559184469061
0.328125,25.776477312875713
0.34375,25.49509158998255
0.359375,25.290886433535896
0.375,24.98186706337006
0.390625,25.031854010230678
0.40625,24.874478984863647
0.421875,24.652999254130755
0.4375,24.301787119626773
0.453125,24.36811922974761
0.46875,23.934635268884467
0.484375,23.84429350307885
0.5,23.90144378016787
0.515625,23.654916812688818
0.53125,23.28598861482049
0.546875,23.128659262690956
0.5625,23.21706813360736
0.578125,22.90776970761922
0.59375,22.844460121696454
0.609375,22.569062718086922
0.625,22.52297763311405
0.640625,22.06215120222749
0.65625,22.281275945837468
0.671875,22.150028306440724
0.6875,21.841665515328717
0.703125,21.77969562471299
0.71875,21.678129151960075
0.734375,21.433114570932243
0.75,21.43490011743276
0.765625,21.357884252682577
0.78125,21.02636408788918
0.796875,21.024347470910655
0.8125,21.09657014581342
0.828125,21.09011855928071
0.84375,20.77861857303589
0.859375,20.523087464803623
0.875,20.489595299949563
0.890625,20.7819228516469
0.90625,20.62202937066406
0.921875,20.48766946263081
0.9375,20.391721139440307
0.953125,20.160245863758814
0.96875,20.297234757558698
0.984375,20.2304847063351
1.0,20.11944431592722


==> Experiments/Surface_Vector_lt_7_lx_5_Diss4_alpha_h_beta0_stabiwith_h_SpatialNormalVolume_userh_1_tmax_7_tstart_7_xmax_5_xstart_5_ks_1_kt_1_kgs_1_kgt_1_gp_0_tempquadorder_4_tempquadorderDiffu_4.csv <==
surface_list_x,-
0.0,78.54166004117522
0.017578125,77.76923156871365
0.03515625,77.0696942591082
0.052734375,76.42997832525876
0.0703125,75.8403449997866
0.087890625,75.293312685198
0.10546875,74.78297808082588
0.123046875,74.30462060489397
0.140625,73.85439985479374
0.158203125,73.42914383258847
0.17578125,73.02620795968775
0.193359375,72.64330318496017
0.2109375,72.2785478405295
0.228515625,71.9302695903236
0.24609375,71.59710891754075
0.263671875,71.27773004943221
0.28125,70.97107789752668
0.298828125,70.67624334201821
0.31640625,70.3923022061603
0.333984375,70.11858316337015
0.3515625,69.85437892003516
0.369140625,69.59911852883509
0.38671875,69.35227741395668
0.404296875,69.1133325532733
0.421875,68.88190365013158
0.439453125,68.65761632196097
0.45703125,68.44013225225892
0.474609375,68.22920132552792
0.4921875,68.0245814005485
0.509765625,67.82608286492426
0.52734375,67.63339431466557
0.544921875,67.44629321121721
0.5625,67.26502785310876
0.580078125,67.089650294284
0.59765625,66.91984995746584
0.615234375,67.28887406406889
0.6328125,68.7883118295053
0.650390625,70.22537744248606
0.66796875,71.6072812581486
0.685546875,72.94060638856881
0.703125,74.23254083092797
0.720703125,75.4903823582689
0.73828125,76.72139165812827
0.755859375,77.93420432773794
0.7734375,79.14096835726382
0.791015625,80.3551390528697
0.80859375,81.6034905941074
0.826171875,82.93498559373865
0.84375,84.5691812284656
0.861328125,84.95556484032134
0.87890625,84.70796972716587
0.896484375,84.26749722010265
0.9140625,83.7095471111444
0.931640625,83.07031383609434
0.94921875,82.37234760202001
0.966796875,81.63081924711044
0.984375,80.85620552778309
1.001953125,80.05557688492965
1.01953125,79.2361955674856
1.037109375,78.40254515585248
1.0546875,77.55809753964813
1.072265625,76.70519117528242
1.08984375,75.8469755152223
1.107421875,74.98482198726292
1.125,74.1200671309617
1.142578125,73.25401461565815
1.16015625,72.38730655519113
1.177734375,71.52101251134322
1.1953125,70.65502118096498
1.212890625,69.78967834952381
1.23046875,68.92511592531623
1.248046875,68.06135511682758
1.265625,67.19738099137815
1.283203125,66.3338065168638
1.30078125,65.47007595323029
1.318359375,64.60461308776291
1.3359375,63.73776601648497
1.353515625,62.8679186617242
1.37109375,61.993913362748316
1.388671875,61.11477851953516
1.40625,60.2290109809727
1.423828125,59.33300104571057
1.44140625,58.42413663977394
1.458984375,57.5000675256102
1.4765625,56.55325756759543
1.494140625,55.57711459797832
1.51171875,54.55884966414972
1.529296875,53.4720860909843
1.546875,52.25615325908055
1.564453125,50.659025651124324
1.58203125,49.46001299464114
1.599609375,48.433243362030844
1.6171875,47.51274087936103
1.634765625,46.666809843047396
1.65234375,45.88147828417904
1.669921875,45.14696110524657
1.6875,44.45727721257516
1.705078125,43.805266060987314
1.72265625,43.18703034771166
1.740234375,42.599439754567136
1.7578125,42.039133720311554
1.775390625,41.50417201897254
1.79296875,40.99230071727356
1.810546875,40.50196678143223
1.828125,40.0315117356595
1.845703125,39.57929162057709
1.86328125,39.144028607341816
1.880859375,38.72495545797592
1.8984375,38.32100608163005
1.916015625,37.93140565357889
1.93359375,37.55512957813213
1.951171875,37.19139679052665
1.96875,36.83981196513435
1.986328125,36.4995782944795
2.00390625,36.17010829061605
2.021484375,35.85102611044874
2.0390625,35.541631432646646
2.056640625,35.2414673138671
2.07421875,34.949974149503994
2.091796875,34.66706586025635
2.109375,34.39222169297386
2.126953125,34.12493837871534
2.14453125,33.864980311360185
2.162109375,33.61207778789045
2.1796875,33.3659338849786
2.197265625,33.126304579454185
2.21484375,32.89292555957949
2.232421875,32.66544318393203
2.25,32.443849280089786


==> Experiments/Surface_Vector_lt_7_lx_5_Smooth_Merge_alpha_h_beta0_stabiwith_h_SpatialNormalVolume_userh_1_tmax_7_tstart_7_xmax_5_xstart_5_ks_1_kt_1_kgs_1_kgt_1_gp_0_tempquadorder_4_tempquadorderDiffu_4.csv <==
surface_list_x,-
0.0,26.00146502116431
0.0078125,25.992925666019495
0.015625,26.054131100215507
0.0234375,26.026581243720944
0.03125,26.081757529856297
0.0390625,26.108314978883055
0.046875,26.118959528418227
0.0546875,26.201552265722544
0.0625,26.228673894593218
0.0703125,26.204403632293634
0.078125,26.2950367443058
0.0859375,26.30628158113729
0.09375,26.317897000545386
0.1015625,26.422116772238123
0.109375,26.474412662981816
0.1171875,26.47113333874604
0.125,26.551364001513967
0.1328125,26.597996322553744
0.140625,26.625646634075355
0.1484375,26.754380922550368
0.15625,26.828204203901237
0.1640625,26.891033149972248
0.171875,26.8072917924634
0.1796875,26.76987135694658
0.1875,26.719290284784872
0.1953125,26.639281265043046
0.203125,26.607977676162733
0.2109375,26.53169492729223
0.21875,26.42065020964723
0.2265625,26.389561416966192
0.234375,26.31125627591889
0.2421875,26.206389747241484
0.25,26.145487219464794
0.2578125,26.05288912916177
0.265625,25.965424500733402
0.2734375,25.902623645892287
0.28125,25.853910843860728
0.2890625,25.700126117828997
0.296875,25.63907250374152
0.3046875,25.600029475288206
0.3125,25.499557147646463
0.3203125,25.408473138152562
0.328125,25.33401618855663
0.3359375,25.198683871713317
0.34375,25.098459214166617
0.3515625,25.04619532378505
0.359375,24.956654814656897
0.3671875,24.896149511785218
0.375,24.776253308895534
0.3828125,24.676936614812675
0.390625,24.61041688779968
0.3984375,24.53392382030983
0.40625,24.448240369272707
0.4140625,24.342461598301277
0.421875,24.278478180654293
0.4296875,24.20560277089138
0.4375,24.071768742391434
0.4453125,24.059526774545677
0.453125,23.973050640565358
0.4609375,23.863742739337027
0.46875,23.73175485627743
0.4765625,23.697201559274465
0.484375,23.607696130603735
0.4921875,23.50484489239494
0.5,23.45193770936419
0.5078125,23.37807079626403
0.515625,23.288435190491526
0.5234375,23.147771595667475
0.53125,23.126447641017574
0.5390625,23.04211893253625
0.546875,22.915233387243845
0.5546875,22.87052269582437
0.5625,22.805636964972063
0.5703125,22.7205435556401
0.578125,22.62305595112524
0.5859375,22.56044078759725
0.59375,22.482061147452328
0.6015625,22.37414918882414
0.609375,22.351309547232162
0.6171875,22.262918791693437
0.625,22.179417166674153
0.6328125,22.104303930381008
0.640625,22.036089836685044
0.6484375,21.914408706308258
0.65625,21.87482718402241
0.6640625,21.835341423739777
0.671875,21.755882987323943
0.6796875,21.64617498003576
0.6875,21.609318395568565
0.6953125,21.533722821944714
0.703125,21.466463204799936
0.7109375,21.39746473621824
0.71875,21.35369442483305
0.7265625,21.28789530026992
0.734375,21.17303872121551
0.7421875,21.147854561041548
0.75,21.08434789789262
0.7578125,21.035648500159407
0.765625,20.957324727010572
0.7734375,20.93169054444935
0.78125,20.839971083894532
0.7890625,20.80065804096206
0.796875,20.763627607502475
0.8046875,20.666975022869956
0.8125,20.643434677633
0.8203125,20.659551856813195
0.828125,20.59825427373841
0.8359375,20.523945199454865
0.84375,20.48376221238733
0.8515625,20.410317275954103
0.859375,20.428363867059545
0.8671875,20.36512816880295
0.875,20.28239274306787
0.8828125,20.253789042194196
0.890625,20.283314186282876
0.8984375,20.270744805567
0.90625,20.25192693998342
0.9140625,20.170216372857425
0.921875,20.15644105996135
0.9296875,20.14851779786933
0.9375,20.127035643958973
0.9453125,20.087171936595073
0.953125,20.11166214774191
0.9609375,20.0399410916982
0.96875,20.061544590228852
0.9765625,20.04774417590478
0.984375,20.039444504784367
0.9921875,20.0426375481914
1.0,19.973991777861134


==> Experiments/Surface_Vector_lt_8_lx_6_Diss4_alpha_h_beta0_stabiwith_h_SpatialNormalVolume_userh_1_tmax_8_tstart_8_xmax_6_xstart_6_ks_1_kt_1_kgs_1_kgt_1_gp_0_tempquadorder_4_tempquadorderDiffu_4.csv <==
surface_list_x,-
0.0,78.54027581390082
0.0087890625,78.14388991484661
0.017578125,77.76768924331253
0.0263671875,77.40962404933836
0.03515625,77.06795476718622
0.0439453125,76.74118409552867
0.052734375,76.42802129343782
0.0615234375,76.12733876782886
0.0703125,75.83814713480395
0.0791015625,75.55957676471176
0.087890625,75.29085051638341
0.0966796875,75.03127826096028
0.10546875,74.78024153836812
0.1142578125,74.53718130722714
0.123046875,74.30160032538849
0.1318359375,74.07303856739361
0.140625,73.8510806324311
0.1494140625,73.63535390804753
0.158203125,73.4255074082413
0.1669921875,73.22123066935033
0.17578125,73.02222412882114
0.1845703125,72.82822224766541
0.193359375,72.63897625357114
0.2021484375,72.4542598551968
0.2109375,72.27385322764029
0.2197265625,72.09756708623982
0.228515625,71.92520964984975
0.2373046875,71.75661540619981
0.24609375,71.59161603108015
0.2548828125,71.4300697349837
0.263671875,71.27183246681756
0.2724609375,71.11677804122921
0.28125,70.96477882170181
0.2900390625,70.81571756255599
0.298828125,70.66948944994816
0.3076171875,70.5259882925345
0.31640625,70.38512438904954
0.3251953125,70.24680047786337
0.333984375,70.11093524279504
0.3427734375,69.97744201667366
0.3515625,69.84624823672812
0.3603515625,69.71728658080319
0.369140625,69.59048077274345
0.3779296875,69.46577553700655
0.38671875,69.34310473649775
0.3955078125,69.2224093727728
0.404296875,69.10364243039685
0.4130859375,68.98674734962975
0.421875,68.87168095286201
0.4306640625,68.75839939762957
0.439453125,68.64684980642348
0.4482421875,68.53700072404955
0.45703125,68.42881585522777
0.4658203125,68.32225648234977
0.474609375,68.21729629355137
0.4833984375,68.11389801566138
0.4921875,68.01203791924823
0.5009765625,67.91169450816051
0.509765625,67.8128367308326
0.5185546875,67.71545533249206
0.52734375,67.61953046825167
0.5361328125,67.52502483381839
0.544921875,67.43193458746823
0.5537109375,67.3402690789937
0.5625,67.2500144516957
0.5712890625,67.1611669712375
0.580078125,67.07372032000981
0.5888671875,66.98764995467363
0.59765625,66.9029628389956
0.6064453125,66.8197184728199
0.615234375,67.27029772858343
0.6240234375,68.02806583321085
0.6328125,68.76917237152189
0.6416015625,69.49466104162153
0.650390625,70.20545245384633
0.6591796875,70.90231624921083
0.66796875,71.58614403452829
0.6767578125,72.25792394562728
0.685546875,72.91850440091896
0.6943359375,73.56866236911449
0.703125,74.20932039035456
0.7119140625,74.84143565599771
0.720703125,75.46579128435096
0.7294921875,76.08338221292472
0.73828125,76.69537313100075
0.7470703125,77.30285089689527
0.755859375,77.90715168026854
0.7646484375,78.50961974836281
0.7734375,79.11190678475171
0.7822265625,79.7161624994922
0.791015625,80.3246960221941
0.7998046875,80.94105932243102
0.80859375,81.56980278830353
0.8173828125,82.21765273591463
0.826171875,82.89654108418618
0.8349609375,83.6304819302605
0.84375,84.51027080045066
0.8525390625,84.88744244293548
0.861328125,84.89696833478182
0.8701171875,84.8069520586827
0.87890625,84.6532034385716
0.8876953125,84.45267253599401
0.896484375,84.21573185437316
0.9052734375,83.94952959342234
0.9140625,83.65912399170197
0.9228515625,83.34839462601292
0.931640625,83.0205822488469
0.9404296875,82.67797514816125
0.94921875,82.3226214196488
0.9580078125,81.9563682969296
0.966796875,81.58056022692054
0.9755859375,81.19639273897563
0.984375,80.80498215304335
0.9931640625,80.40732624357614
1.001953125,80.0042190934262
1.0107421875,79.59630598393795
1.01953125,79.18424694644872
1.0283203125,78.76858079257435
1.037109375,78.34975181121534
1.0458984375,77.92820425032858
1.0546875,77.5043630442693
1.0634765625,77.07852168804553
1.072265625,76.65103894326259
1.0810546875,76.22213634700606
1.08984375,75.79205226952655
1.0986328125,75.36098537721058
1.107421875,74.92916873477249
1.1162109375,74.49668716967571
1.125,74.06377942987528
1.1337890625,73.63052245661947
1.142578125,73.19706094619387
1.1513671875,72.76341324595136
1.16015625,72.32970105575073
1.1689453125,71.89599309085925
1.177734375,71.46231065982015
1.1865234375,71.02870194440978
1.1953125,70.59530074265085
1.2041015625,70.1620095956061
1.212890625,69.72894062203086
1.2216796875,69.29601520877921
1.23046875,68.86326233306015
1.2392578125,68.43062345318965
1.248046875,67.99809575913447
1.2568359375,67.56560220861932
1.265625,67.13322543846473
1.2744140625,66.70082655405378
1.283203125,66.26835226877927
1.2919921875,65.83577764527988
1.30078125,65.40297059707068
1.3095703125,64.96987348794453
1.318359375,64.53637269987084
1.3271484375,64.10247194147271
1.3359375,63.66793299411884
1.3447265625,63.232714594272565
1.353515625,62.796600633038835
1.3623046875,62.359527844648056
1.37109375,61.92117166715348
1.3798828125,61.48147084777358
1.388671875,61.04019103621248
1.3974609375,60.597039633284595
1.40625,60.151742858137546
1.4150390625,59.70399401446853
1.423828125,59.2534406269506
1.4326171875,58.79972254230528
1.44140625,58.34218464899985
1.4501953125,57.880672450481335
1.458984375,57.414414757737326
1.4677734375,56.94240451630772
1.4765625,56.46384926247613
1.4853515625,55.978012936902985
1.494140625,55.482970122368926
1.5029296875,54.97678908850406
1.51171875,54.457401352173974
1.5205078125,53.92054494372559
1.529296875,53.3610785915787
1.5380859375,52.76788932637823
1.546875,52.11823617745405
1.5556640625,51.27385762270363
1.564453125,50.553298375357976
1.5732421875,49.93645503989255
1.58203125,49.3747246178795
1.5908203125,48.85153175379472
1.599609375,48.35810830598055
1.6083984375,47.889517009746584
1.6171875,47.442266613098816
1.6259765625,47.01332335742931
1.634765625,46.6012031705946
1.6435546875,46.20380260117071
1.65234375,45.82000807943284
1.6611328125,45.4486829248603
1.669921875,45.08878523430284
1.6787109375,44.739835150706305
1.6875,44.40077807838205
1.6962890625,44.071254057238015
1.705078125,43.750661547256314
1.7138671875,43.438397541487916
1.72265625,43.1340458606402
1.7314453125,42.83728667148875
1.740234375,42.54770751744922
1.7490234375,42.264976835801846
1.7578125,41.98874299164564
1.7666015625,41.71883889273856
1.775390625,41.454938837819405
1.7841796875,41.19673684751492
1.79296875,40.944063867471854
1.8017578125,40.696752115306474
1.810546875,40.4544769533953
1.8193359375,40.21715389371621
1.828125,39.984632964411325
1.8369140625,39.75667089729702
1.845703125,39.53312741298725
1.8544921875,39.31391573122171
1.86328125,39.0988333528047
1.8720703125,38.88776191619665
1.880859375,38.68057478459809
1.8896484375,38.47713307854923
1.8984375,38.27739046062032
1.9072265625,38.08118378951766
1.916015625,37.888357966619964
1.9248046875,37.69887923872303
1.93359375,37.51264212913319
1.9423828125,37.32954665333999
1.951171875,37.14953222948191
1.9599609375,36.972539290743846
1.96875,36.79842508220057
1.9775390625,36.62714646646202
1.986328125,36.458616360111364
1.9951171875,36.29275688391669
2.00390625,36.12952188741044
2.0126953125,35.968844626805186
2.021484375,35.81066950427531
2.0302734375,35.65494006811058
2.0390625,35.501550796987075
2.0478515625,35.35046958660535
2.056640625,35.20163109260025
2.0654296875,35.05500445276607
2.07421875,34.910548806987734
2.0830078125,34.768195959546844
2.091796875,34.6279110815194
2.1005859375,34.489623179969435
2.109375,34.353282505100125
2.1181640625,34.21885683140126
2.126953125,34.08632358893005
2.1357421875,33.95563146346046
2.14453125,33.82675065361225
2.1533203125,33.69962668584547
2.162109375,33.57422242515906
2.1708984375,33.450506361543475
2.1796875,33.328451167530275
2.1884765625,33.20801147967535
2.197265625,33.08915542861939
2.2060546875,32.971854214827694
2.21484375,32.85609343137725
2.2236328125,32.741824768130115
2.232421875,32.62900951651952
2.2412109375,32.517626242310946
2.25,32.40766112815447


==> Experiments/Surface_Vector_lt_8_lx_6_Smooth_Merge_alpha_h_beta0_stabiwith_h_SpatialNormalVolume_userh_1_tmax_8_tstart_8_xmax_6_xstart_6_ks_1_kt_1_kgs_1_kgt_1_gp_0_tempquadorder_4_tempquadorderDiffu_4.csv <==
surface_list_x,-
0.0,25.908607288487914
0.00390625,25.927408076757413
0.0078125,25.933211052830238
0.01171875,25.9439540217129
0.015625,25.95700975087777
0.01953125,25.961259530518095
0.0234375,25.982974203988096
0.02734375,25.997301601827434
0.03125,25.99532526802918
0.03515625,26.01801824541711
0.0390625,26.021877336728046
0.04296875,26.036765814462274
0.046875,26.055859901737186
0.05078125,26.074209295475775
0.0546875,26.08946244754355
0.05859375,26.110801069726936
0.0625,26.110787084315085
0.06640625,26.146291854302127
0.0703125,26.163269025258884
0.07421875,26.16688177017376
0.078125,26.196796481615422
0.08203125,26.214764022267868
0.0859375,26.21821098480434
0.08984375,26.243398477053464
0.09375,26.26376710459781
0.09765625,26.26547155965424
0.1015625,26.29746065772044
0.10546875,26.32293795231416
0.109375,26.34199473732437
0.11328125,26.358486374720247
0.1171875,26.39052142369264
0.12109375,26.41138627533894
0.125,26.435849355217623
0.12890625,26.470362377817917
0.1328125,26.49641890640874
0.13671875,26.523726224142802
0.140625,26.559093750908257
0.14453125,26.593187764201076
0.1484375,26.62106912356423
0.15234375,26.672576789894993
0.15625,26.728260128177492
0.16015625,26.776643296728075
0.1640625,26.773726512307928
0.16796875,26.770011584680997
0.171875,26.73398037186552
0.17578125,26.72169903695703
0.1796875,26.703879849169788
0.18359375,26.66098008449933
0.1875,26.62708918839321
0.19140625,26.600324267760193
0.1953125,26.572684068349812
0.19921875,26.53336402427219
0.203125,26.505489488849797
0.20703125,26.471300742736478
0.2109375,26.43585535656791
0.21484375,26.395223893271535
0.21875,26.362961699217866
0.22265625,26.324175644333625
0.2265625,26.28707483962251
0.23046875,26.25333984081617
0.234375,26.220605056040714
0.23828125,26.18379966063394
0.2421875,26.13751128133394
0.24609375,26.097837192135458
0.25,26.06530599287445
0.25390625,26.020282282098837
0.2578125,25.983633790778608
0.26171875,25.950029537939894
0.265625,25.910898408890326
0.26953125,25.855712319156847
0.2734375,25.826134371270975
0.27734375,25.794516170429333
0.28125,25.73788891029461
0.28515625,25.70392989026919
0.2890625,25.67263566195782
0.29296875,25.61524485614591
0.296875,25.57490491422572
0.30078125,25.54705180611636
0.3046875,25.50145991644249
0.30859375,25.450457086190244
0.3125,25.417411737997075
0.31640625,25.381724482547163
0.3203125,25.32766793971453
0.32421875,25.28871604993132
0.328125,25.25865868140578
0.33203125,25.195352810807304
0.3359375,25.15944879333564
0.33984375,25.12592076993237
0.34375,25.073710897125643
0.34765625,25.04720753588905
0.3515625,24.996289564356765
0.35546875,24.94634814847542
0.359375,24.918029891663263
0.36328125,24.87509015283798
0.3671875,24.821848363551428
0.37109375,24.785740084645692
0.375,24.74359306042319
0.37890625,24.69172252136788
0.3828125,24.652737795376208
0.38671875,24.609984200597353
0.390625,24.57693091560213
0.39453125,24.52181911170235
0.3984375,24.474004685033524
0.40234375,24.449690519949726
0.40625,24.399680473766622
0.41015625,24.35218792263556
0.4140625,24.321624878832917
0.41796875,24.276336212384113
0.421875,24.215698598921794
0.42578125,24.189136118144418
0.4296875,24.144231811544216
0.43359375,24.10350651647248
0.4375,24.064814374611
0.44140625,24.016690898305846
0.4453125,23.976233031484075
0.44921875,23.925247792346358
0.453125,23.887759914238327
0.45703125,23.845989843790445
0.4609375,23.799862936630603
0.46484375,23.76324237862179
0.46875,23.730392189434088
0.47265625,23.674784543784487
0.4765625,23.63050796426762
0.48046875,23.601965525153656
0.484375,23.546333954455175
0.48828125,23.506174804034973
0.4921875,23.47158002093009
0.49609375,23.429658097154284
0.5,23.390347216788467
0.50390625,23.332225652686493
0.5078125,23.299815890865673
0.51171875,23.262646752780167
0.515625,23.20686022832338
0.51953125,23.17853469877074
0.5234375,23.145339292788886
0.52734375,23.08746570614828
0.53125,23.049679688475038
0.53515625,23.01073934342084
0.5390625,22.970799020501627
0.54296875,22.92703886314343
0.546875,22.889587168647765
0.55078125,22.846334895065837
0.5546875,22.81088471426805
0.55859375,22.771283172684495
0.5625,22.723652877521193
0.56640625,22.691144633817032
0.5703125,22.64089828701447
0.57421875,22.618572670780228
0.578125,22.563666165567184
0.58203125,22.526855193669945
0.5859375,22.499542601825105
0.58984375,22.4459521933465
0.59375,22.40739546359785
0.59765625,22.381330242936876
0.6015625,22.34632213172751
0.60546875,22.29896632419269
0.609375,22.270533288663835
0.61328125,22.22410253473987
0.6171875,22.181467629813156
0.62109375,22.143422244075186
0.625,22.109222804961295
0.62890625,22.07161891575911
0.6328125,22.03886434828681
0.63671875,22.007417953332208
0.640625,21.973251233017134
0.64453125,21.918645009381013
0.6484375,21.893525147224366
0.65234375,21.86474995646024
0.65625,21.812694263351997
0.66015625,21.789895059226797
0.6640625,21.754154600393935
0.66796875,21.71903252094194
0.671875,21.67523589277242
0.67578125,21.645758921347085
0.6796875,21.61630551262732
0.68359375,21.56970538082342
0.6875,21.544132112498694
0.69140625,21.51410194366284
0.6953125,21.478947803598693
0.69921875,21.4378697128122
0.703125,21.40545658081944
0.70703125,21.375032021751466
0.7109375,21.332275962602438
0.71484375,21.30980186511701
0.71875,21.27490379922735
0.72265625,21.24944652788611
0.7265625,21.207995787998538
0.73046875,21.18849296076714
0.734375,21.141649241618847
0.73828125,21.11028344166992
0.7421875,21.095043345289234
0.74609375,21.056675263998002
0.75,21.01949853342327
0.75390625,20.993621569961032
0.7578125,20.976099080297722
0.76171875,20.934959935343716
0.765625,20.909218862202838
0.76953125,20.880183543425762
0.7734375,20.85190489844606
0.77734375,20.812425328162824
0.78125,20.80314103789654
0.78515625,20.7782594460733
0.7890625,20.738142295886487
0.79296875,20.712099249516005
0.796875,20.696737714716402
0.80078125,20.67091117949327
0.8046875,20.64089622788196
0.80859375,20.61844056092182
0.8125,20.577331166155396
0.81640625,20.564149422649706
0.8203125,20.546960600444216
0.82421875,20.529076672222097
0.828125,20.494005618787188
0.83203125,20.475326861388712
0.8359375,20.451109318867875
0.83984375,20.442452938495407
0.84375,20.41884045674892
0.84765625,20.3872218234713
0.8515625,20.36581404629722
0.85546875,20.34635680335137
0.859375,20.337628145838288
0.86328125,20.314722553097454
0.8671875,20.291014473080857
0.87109375,20.273202019147007
0.875,20.248956947855266
0.87890625,20.235155163754175
0.8828125,20.226352883699125
0.88671875,20.212613004607736
0.890625,20.189273247603992
0.89453125,20.17226481909084
0.8984375,20.15563868090026
0.90234375,20.144845401134024
0.90625,20.136786483289473
0.91015625,20.108169389940976
0.9140625,20.101868893632684
0.91796875,20.08697744724521
0.921875,20.08365917975858
0.92578125,20.089742147524344
0.9296875,20.068285944181238
0.93359375,20.057629134395754
0.9375,20.04194652814734
0.94140625,20.036807197034097
0.9453125,20.034586270367022
0.94921875,20.019077293991316
0.953125,20.009581771263473
0.95703125,20.00331387346199
0.9609375,20.007661950349206
0.96484375,19.994646078053005
0.96875,19.994440072320955
0.97265625,19.999240987327145
0.9765625,19.988175085540984
0.98046875,19.967539846749304
0.984375,19.982947453865332
0.98828125,19.97862632510388
0.9921875,19.97769352758553
0.99609375,19.96090671641066
1.0,19.960400759250163


==> Experiments/TwistingTorus_T25/EnergyErrorWoNormal_DiagKonvTable_Diss3_alpha_h_beta0_stabiwith_h_SpatialNormalVolume_userh_1_tmax_7_tstart_3_xmax_5_xstart_1_ks_3_kt_3_kgs_3_kgt_3_gp_0_tempquadorder_12_tempquadorderDiffu_12.csv <==
energylistwonormal_x,-
0,2.31
1,1.97
2,0.603
3,0.036
4,0.00398


==> Experiments/TwistingTorus_T25/EnergyErrorWoNormal_DiagKonvTable_Diss3_alpha_h_beta0_stabiwith_h_SpatialNormalVolume_userh_1_tmax_7_tstart_3_xmax_5_xstart_1_ks_4_kt_4_kgs_4_kgt_4_gp_0_tempquadorder_16_tempquadorderDiffu_16.csv <==
energylistwonormal_x,-
0,9.72
1,2.77
2,0.737
3,0.0142
4,0.000611


==> Experiments/TwistingTorus_T25/EnergyErrorWoNormal_DiagKonvTable_Diss3_alpha_h_beta0_stabiwith_h_SpatialNormalVolume_userh_1_tmax_8_tstart_3_xmax_6_xstart_1_ks_2_kt_2_kgs_2_kgt_2_gp_0_tempquadorder_8_tempquadorderDiffu_8.csv <==
energylistwonormal_x,-
0,2.47
1,1.57
2,0.514
3,0.072
4,0.0157
5,0.00373


==> Experiments/TwistingTorus_T25/EnergyErrorWoNormal_DiagKonvTable_Diss3_alpha_h_beta0_stabiwith_h_SpatialNormalVolume_userh_1_tmax_9_tstart_3_xmax_7_xstart_1_ks_1_kt_1_kgs_1_kgt_1_gp_0_tempquadorder_4_tempquadorderDiffu_4.csv <==
energylistwonormal_x,-
0,1.74
1,1.07
2,0.556
3,0.296
4,0.152
5,0.0771
6,0.0384


==> Experiments/TwistingTorus_T25/L2Error_DiagKonvTable_Diss3_alpha_h_beta0_stabiwith_h_SpatialNormalVolume_userh_1_tmax_7_tstart_3_xmax_5_xstart_1_ks_3_kt_3_kgs_3_kgt_3_gp_0_tempquadorder_12_tempquadorderDiffu_12.csv <==
lxt,-
0,0.842
1,0.802
2,0.218
3,0.00335
4,0.000121


==> Experiments/TwistingTorus_T25/L2Error_DiagKonvTable_Diss3_alpha_h_beta0_stabiwith_h_SpatialNormalVolume_userh_1_tmax_7_tstart_3_xmax_5_xstart_1_ks_4_kt_4_kgs_4_kgt_4_gp_0_tempquadorder_16_tempquadorderDiffu_16.csv <==
lxt,-
0,7.62
1,1.33
2,0.365
3,0.00133
4,9.57e-06


==> Experiments/TwistingTorus_T25/L2Error_DiagKonvTable_Diss3_alpha_h_beta0_stabiwith_h_SpatialNormalVolume_userh_1_tmax_8_tstart_3_xmax_6_xstart_1_ks_2_kt_2_kgs_2_kgt_2_gp_0_tempquadorder_8_tempquadorderDiffu_8.csv <==
lxt,-
0,2.17
1,0.692
2,0.117
3,0.00417
4,0.000171
5,1.56e-05


==> Experiments/TwistingTorus_T25/L2Error_DiagKonvTable_Diss3_alpha_h_beta0_stabiwith_h_SpatialNormalVolume_userh_1_tmax_9_tstart_3_xmax_7_xstart_1_ks_1_kt_1_kgs_1_kgt_1_gp_0_tempquadorder_4_tempquadorderDiffu_4.csv <==
lxt,-
0,0.866
1,0.377
2,0.0877
3,0.0274
4,0.0076
5,0.00201
6,0.000495

